Maximum density of an induced 5-cycle is achieved by an iterated blow-up of a 5-cycle

Let $C(n)$ denote the maximum number of induced copies of 5-cycles in graphs on $n$ vertices. For $n$ large enough, we show that $C(n)=a\cdot b\cdot c \cdot d \cdot e + C(a)+C(b)+C(c)+C(d)+C(e)$, where $a+b+c+d+e = n$ and $a,b,c,d,e$ are as equal as possible. Moreover, if $n$ is a power of 5, we show that the unique graph on $n$ vertices maximizing the number of induced 5-cycles is an iterated blow-up of a 5-cycle.

==> fig-conf.tikz <==
\tikzset{
insep/.style={inner sep=2pt, outer sep=0pt, circle, fill}, 
redline/.style={red,line width=2pt},
blueline/.style={blue,line width=2pt},
grayline/.style={gray,line width=2pt},
blackline/.style={gray,line width=2pt},
turanblock/.style={fill=blue!30},
funky/.style={black,line width=1pt,dotted},
full/.style={black,line width=1pt},
turan/.style={inner sep=0.43cm, outer sep=0pt, circle, fill=white!30,draw}, 
trash/.style={inner sep=0.2cm, outer sep=0pt, circle, fill=white!30,draw}, 
}

\def\e{1.8}

\def\myclip{
\clip (-\e-0.9,-3.7) rectangle (0.9,0.5)  ;
}


\def\base{
\myclip
\draw[line width =0.4cm,color=black!0] 
(0,0) coordinate (b) --
++(-72:\e)coordinate(c)  --
++(-2*72:\e)coordinate(d) -- 
++(-3*72:\e)coordinate(e) -- 
++(-4*72:\e)coordinate(a) -- (b)
%(a) ++(0.5*\e,0.5*\e) coordinate(X0) 
 ;
\draw
%(a) node[turan,label={left:$  $}](na){$ $}
%(b) node[turan,label={right:$ $}](nb){$ $}
%(c) node[turan,label={right:$ $}](nc){$ $}
%(d) node[turan,label={left:$ $}](nd){$ $}
;
%\draw[line width =0.1cm,color=black!80,-latex]  (na) to[out=0+50,in=180-40] (nb) ;
%\draw[line width =0.1cm,color=black!80,-latex]  (nb) to[out=270+50,in=90-40] (nc) ;
%\draw[line width =0.1cm,color=black!80,-latex]  (nc) to[out=180+50,in=0-40] (nd) ;
%\draw[line width =0.1cm,color=black!80,-latex]  (nd) to[out=90+50,in=270-40] (na) ;
}


%%%%%%%%%%%%%%%%%%% 
\begin{tikzpicture}
\base
\draw
(a) ++(0.2,-0.2) node[insep,label={left:$ $}](u){}
(a) ++(-0.2,0.2) node[insep,label={left:$ $}](u2){}
(b)++(-0.2,-0.2) node[insep,label={right:$ $}](v){}
(b)++(0.2,0.2) node[insep,label={right:$ $}](v2){}
(c)++(0,0) node[insep](x){}
(d)++(0,0) node[insep](y){}
(e)++(0,0) node[insep](z){}
;
\draw[full] (u)--(v);
\draw[full] (u2)--(v);
\draw[full] (u)--(v2);
\draw[full] (u2)--(v2);
\draw[full] (v)--(x);
\draw[full] (v2)--(x);
\draw[full] (x)--(y);
\draw[full] (y) -- (z);
\draw[full] (z)--(u);
\draw[full] (z)--(u2);
\draw[funky] (u)--(u2) (v)--(v2); 
\draw(d) ++(0,-0.7) node{$C22111$};
\end{tikzpicture}


%%%%%%%%%%%%%%%%%%% 
\begin{tikzpicture}
\base
\draw
(a) ++(0.2,-0.2) node[insep,label={left:$ $}](u){}
(a) ++(-0.2,0.2) node[insep,label={left:$ $}](u2){}
(b)++(0,0) node[insep,label={right:$ $}](v){}
(c)++(0.2,-0.2) node[insep](x){}
(c)++(-0.2,0.2) node[insep](x2){}
(d)++(0,0) node[insep](y){}
(e)++(0,0) node[insep](z){}
;
\draw[full] (u)--(v);
\draw[full] (u2)--(v);
\draw[full] (v)--(x);
\draw[full] (v)--(x2);
\draw[full] (x)--(y);
\draw[full] (x2)--(y);
\draw[full] (y)--(z);
\draw[full] (z)--(u);
\draw[full] (z)--(u2);
\draw[funky] (u)--(u2) (x)--(x2); 
\draw(d) ++(0,-0.7) node{$C22111$};
\end{tikzpicture}

%%%%%%%%%%%%%%%%%%% 
\begin{tikzpicture}
\base
\draw
(a) ++(-54:0.3) node[insep,label={left:$ $}](u){}
(a) ++(0,0) node[insep,label={left:$ $}](u2){}
(a) ++(-54:-0.3) node[insep,label={left:$ $}](u3){}
(b)++(0,0) node[insep,label={right:$ $}](v){}
(c)++(0,0) node[insep](x){}
(d)++(0,0) node[insep](y){}
(e)++(0,0) node[insep](z){}
;
\draw[full] (u)--(v);
\draw[full] (u2)--(v);
\draw[full] (u3)--(v);
\draw[full] (v)--(x);
\draw[full] (x)--(y);
\draw[full] (y)--(z);
\draw[full] (z) -- (u);
\draw[full] (z) -- (u2);
\draw[full] (z) -- (u3);
\draw(d) ++(0,-0.7) node{$C31111$};
\end{tikzpicture}


==> fig-construction.tikz <==
\usetikzlibrary{calc}

\tikzset{
insep/.style={inner sep=2pt, outer sep=0pt, circle, fill}, 
redline/.style={red,line width=2pt},
blueline/.style={blue,line width=2pt},
grayline/.style={gray,line width=2pt},
blackline/.style={gray,line width=2pt},
turanblock/.style={fill=blue!30},
funky/.style={black,line width=2pt,dotted},
full/.style={black,line width=2pt,latex},
turan/.style={inner sep=0.43cm, outer sep=0pt, circle, fill=white!30,draw}, 
trash/.style={inner sep=0.2cm, outer sep=0pt, circle, fill=white!30,draw}, 
}

\def\e{2}

\def\myclip{
\clip (-0.8,-0.8) rectangle (3.3,3.3)  ;
}


\def\base#1{
%\myclip
\draw[line width =0.5*#1cm,color=black!90] 
(0,0) +(270:\e) coordinate (b) --
+(270-72:\e)coordinate(c)  --
+(270-2*72:\e)coordinate(d) -- 
+(270-3*72:\e)coordinate(e) -- 
+(270-4*72:\e)coordinate(a) -- (b)
(a) ++(0.5*\e,0.5*\e) coordinate(X0) 
 ;
\draw
(a) node[inner sep=0.5*#1cm, outer sep=0pt, circle, fill=white!30,draw](na){$ $}
(b) node[inner sep=0.5*#1cm, outer sep=0pt, circle, fill=white!30,draw](nb){$ $}
(c) node[inner sep=0.5*#1cm, outer sep=0pt, circle, fill=white!30,draw](nc){$ $}
(d) node[inner sep=0.5*#1cm, outer sep=0pt, circle, fill=white!30,draw](nd){$ $}
(e) node[inner sep=0.5*#1cm, outer sep=0pt, circle, fill=white!30,draw](ne){$ $}
;
%\draw[line width =0.08*#1cm,color=black!80,]  (na) to (nb) ;
%\draw[line width =0.08*#1cm,color=black!80,]  (nb) to (nc) ;
%\draw[line width =0.08*#1cm,color=black!80,]  (nc) to (nd) ;
%\draw[line width =0.08*#1cm,color=black!80,]  (nd) to (na) ;
}


%%%%%%%%%%%%%%%%%%% 
\begin{tikzpicture}
\base{1}
\foreach \a in {0,72,...,360}{
\begin{scope}[shift={($(270+\a:\e)$)},scale=0.28] \base{0.28} \end{scope}
\foreach \b in {0,72,...,360}{
\begin{scope}[shift={($(270+\a:\e) + (270+\b:0.28*\e)$)},scale=0.07]\base{0.07} \end{scope}
}
}
\end{tikzpicture}



==> fig-funky.tikz <==
\tikzset{
insep/.style={inner sep=2pt, outer sep=0pt, circle, fill}, 
redline/.style={red,line width=2pt},
blueline/.style={blue,line width=2pt},
grayline/.style={gray,line width=2pt},
blackline/.style={gray,line width=2pt},
turanblock/.style={fill=blue!30},
funky/.style={black,line width=2pt,dotted},
full/.style={black,line width=2pt},
turan/.style={inner sep=0.43cm, outer sep=0pt, circle, fill=white!30,draw}, 
trash/.style={inner sep=0.2cm, outer sep=0pt, circle, fill=white!30,draw}, 
}

\def\e{1.8}

\def\myclip{
\clip (-0.8,-0.8) rectangle (3.3,3.3)  ;
}


\def\base{
%\myclip
\draw[line width =0.4cm,color=black!30] 
(0,0) coordinate (b) --
++(-72:\e)coordinate(c)  --
++(-2*72:\e)coordinate(d) -- 
++(-3*72:\e)coordinate(e) -- 
++(-4*72:\e)coordinate(a) -- (b)
(a) ++(0.5*\e,0.5*\e) coordinate(X0) 
 ;
\draw
(a) node[turan,label={left:$X_1$}]{$ $}
(b) node[turan,label={right:$X_2$}]{$ $}
(c) node[turan,label={right:$X_3$}]{$ $}
(d) node[turan,label={below:$X_4$}]{$ $}
(e) node[turan,label={left:$X_5$}]{$ $}
%(X0) node[trash]{}
;
\draw
(a) node[insep,label={left:$x$}](u){}
;
}


\def\basetwo{
%\myclip
\draw[line width =0.4cm,color=black!30] 
(0,0) coordinate (b) --
++(-72:\e)coordinate(c)  --
++(-2*72:\e)coordinate(d) -- 
++(-3*72:\e)coordinate(e) -- 
++(-4*72:\e)coordinate(a) -- (b)
(a) ++(0.5*\e,0.5*\e) coordinate(X0) 
 ;
\draw
(a) node[turan,label={left:$X_1$}]{$ $}
(b) node[turan,label={right:$X_2$}]{$ $}
(c) node[turan,label={right:$X_3$}]{$ $}
(d) node[turan,label={below:$X_4$}]{$ $}
(e) node[turan,label={left:$X_5$}]{$ $}
%(X0) node[trash]{}
;
\draw
(a)++(-0.1,0) node[insep,label={left:$x$}](u){}
;
}


%%%%%%%%%%%%%%%%%%% 
\begin{tikzpicture}
\base
\draw(b)++(0,-0.2) node[insep,label={right:$w$}](v){};
\draw
(b)++(-0.1,0.4) node[insep](x){}
(b)++(0,0.2) node[insep,label={right:$y$}](w){}
(b)++(-0.1,-0.4) node[insep](y){}
;
\draw[funky]
(u)--(v)
(u)--(w)
;
\draw[full]
(u)--(x)--(w)--(v)--(y)--(u);
\draw(d) ++(0,-2) node{(a)};
\end{tikzpicture}






%%%%%%%%%%%%%%%%%%% 
\begin{tikzpicture}
\base
\draw(b) node[insep,label={right:$w$}](v){};
\draw
(e)++(0,0) node[insep](x){}
(c)++(0,0) node[insep,label={below:$y$}](w){}
(a)++(-0.1,0.3) node[insep](y){}
;
\draw[funky]
(u)--(v)
;
\draw[full]
(y)--(x)--(u)--(w)--(v)--(y);
\draw(d) ++(0,-2) node{(b)};
\end{tikzpicture}




%%%%%%%%%%%%%%%%%%% 
\begin{tikzpicture}
\basetwo
\draw(b) node[insep,label={right:$w$}](v){};
\draw
(c)++(0,0) node[insep](x){}
(d)++(0,0) node[insep,label={below:$y$}](w){}
(a)++(-0.1,0.3) node[insep](y){}
;
\draw[funky]
(u)--(v)
;
\draw[full]
(u)--(w)--(x)--(v)--(y)--(u);
\draw(d) ++(0,-2) node{(c)};
\end{tikzpicture}



%%%%%%%%%%%%%%%%%%% 
\begin{tikzpicture}
\base
\draw(b) node[insep,label={right:$v$}](v){};
\draw
(c)++(0.2,0) node[insep](x){}
(c)++(-0.2,0) node[insep,label={below:$w$}](y){}
(a)++(-0.1,0.3) node[insep](w){}
;
\draw[funky]
(u)--(v)
(v)--(y)
;
\draw[full]
(u)--(y)--(x)--(v)--(w)--(u);
\draw(d) ++(0,-2) node{(d)};
\end{tikzpicture}


